MOCCA-SURVEY Database II -- Properties of Intermediate Mass Black Holes escaping from star clusters

In this work we investigate properties of intermediate-mass black holes (IMBHs) that escape from star clusters due to dynamical interactions. The studied models were simulated as part of the preliminary second survey carried out using the MOCCA code (MOCCA-SURVEY Database II), which is based on the Monte Carlo N-body method and does not include gravitational wave recoil kick prescriptions of the binary black hole merger product. We have found that IMBHs are more likely to be formed and ejected in models where both initial central density and central escape velocities have high values. Most of our studied objects escape in a binary with another black hole (BH) as their companion and have masses between $100$ and $140\: M_{\odot}$. Escaping IMBHs tend to build-up mass most effectively through repeated mergers in a binary with BHs due to gravitational wave emission. Binaries play a key role in their ejection from the system as they allow these massive objects to gather energy needed for escape. The binaries in which IMBHs escape tend to have very high binding energy at the time of escape and the last interaction is strong but does not involve a massive intruder. These IMBHs gain energy needed to escape the cluster gradually in successive dynamical interactions. We present specific examples of the history of IMBH formation and escape from star cluster models. We also discuss the observational implications of our findings as well as the potential influence of the gravitational wave recoil kicks on the process.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
